Error-driven Pruning of Language Models for Virtual Assistants

Language models (LMs) for virtual assistants (VAs) are typically trained on large amounts of data, resulting in prohibitively large models which require excessive memory and/or cannot be used to serve user requests in real-time. Entropy pruning results in smaller models but with significant degradation of effectiveness in the tail of the user request distribution. We customize entropy pruning by allowing for a keep list of infrequent n-grams that require a more relaxed pruning threshold, and propose three methods to construct the keep list. Each method has its own advantages and disadvantages with respect to LM size, ASR accuracy and cost of constructing the keep list. Our best LM gives 8% average Word Error Rate (WER) reduction on a targeted test set, but is 3 times larger than the baseline. We also propose discriminative methods to reduce the size of the LM while retaining the majority of the WER gains achieved by the largest LM.

==> images/cross-domain_sports.dat <==
10  0.2394450170000867
20  0.4249015150785471
30  0.5549873342130357
40  0.6557636554520675
50  0.739235525846874
60  0.810281440528592
70  0.8707473295897826
80  0.9210097955173709
90  0.9636149986033923

==> images/equal.dat <==
10  0.1
20  0.2
30  0.3
40  0.4
50  0.5
60  0.6
70  0.7
80  0.8
90  0.9
